List-encoding CCDM: A Nonlinearity-tolerant Shaper Aided by Energy Dispersion Index

Recently, a metric called energy dispersion index (EDI) was proposed to indicate the nonlinear interference (NLI) induced by correlated symbols during optical transmission. In this paper, we propose a new shaper architecture to decrease the EDI of transmitted symbols and thus, increase the signal-to-noise ratio (SNR). We call this shaper the list-encoding constant-composition distribution matcher (L-CCDM). L-CCDM consists of an additional EDI selecting module, which is compatible with standard probabilistic amplitude shaping (PAS) architecture. Numerical results obtained from a multi-span multi-channel system show that when compared to standard CCDM with 256-ary quadrature amplitude modulation (256QAM), the proposed architecture offers an effective SNR gain of 0.35 dB, an achievable information rate gain of 0.22 bit/4D-symbol, or equivalently an 8% reach extension.

==> Figures/old figures/07_ListCCDM.tikz <==
% \documentclass[tikz,border=5pt]{standalone}
\documentclass[tikz,float=false,crop=true]{standalone}
\usepackage{pgfplots}
\pgfplotsset{compat=newest}
\begin{document}

% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}

\begin{axis}[name=mainplot,
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=-7,
xmax=0,
xlabel style={font=\color{white!15!black}},
xlabel={Launch Power [dBm]},
ymin=17.25,
ymax=20.25,
ylabel style={font=\color{white!15!black}},
ylabel={Effective SNR [dB]},
axis background/.style={fill=white},
title style={font=\bfseries},
% title={800 km},
xmajorgrids,
ymajorgrids,
legend style={at={(0.01,0.005)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, line width=1pt, mark=star, mark options={solid, fill=white!60!mycolor1}
%color=mycolor1
]
  table[row sep=crcr]{%
-7	17.7731680972062\\
-6.5	18.2087746358993\\
-6	18.6115307836545\\
-5.5	18.9928372077509\\
-5	19.3194895007149\\
-4.5	19.5785799097097\\
-4	19.787432985257\\
-3.5	19.9006499121534\\
-3	19.8841856527524\\
-2.5	19.7863546839463\\
-2	19.5737736476668\\
-1.5	19.2061562831257\\
-1	18.7021738171526\\
-0.5	18.1011910071173\\
0	17.410290267302\\
};
\addlegendentry{$n=3600, k=0$ (Regular CCDM)}

\addplot [color=mycolor2, line width=1pt, mark=pentagon, mark options={solid, fill=white!60!mycolor2}
%color=mycolor2
]
  table[row sep=crcr]{%
-7	17.7866164010934\\
-6.5	18.2192952200726\\
-6	18.6215627139788\\
-5.5	19.0097766226126\\
-5	19.3509784647543\\
-4.5	19.6240542864507\\
-4	19.8393091588148\\
-3.5	19.96112277641\\
-3	19.9814500725408\\
-2.5	19.8563342543718\\
-2	19.6450076618864\\
-1.5	19.3036756117669\\
-1	18.8113441408117\\
-0.5	18.224069493302\\
0	17.5649979007535\\
};
\addlegendentry{$n=3600, k=1$}

\addplot [color=mycolor3, line width=1pt, mark=square, mark options={solid, fill=white!60!mycolor3}
%color=mycolor1
]
  table[row sep=crcr]{%
-7	17.7759728816514\\
-6.5	18.2114932151011\\
-6	18.6278070230153\\
-5.5	19.0053863280883\\
-5	19.3456276699628\\
-4.5	19.6337923054484\\
-4	19.8432353377584\\
-3.5	19.9697364748615\\
-3	20.002339527553\\
-2.5	19.907939183779\\
-2	19.6832895400329\\
-1.5	19.331250327863\\
-1	18.8525769910205\\
-0.5	18.2487757388315\\
0	17.5635720596339\\
};
\addlegendentry{$n=3600, k=2$}

\addplot [color=mycolor4, line width=1pt, mark=triangle, mark options={solid, fill=white!60!mycolor4}
%color=mycolor4
]
  table[row sep=crcr]{%
-7	17.7940011715177\\
-6.5	18.2248782640502\\
-6	18.6475732473769\\
-5.5	19.0217933752054\\
-5	19.3589066944002\\
-4.5	19.6509502901863\\
-4	19.8668949631414\\
-3.5	20.0023205668515\\
-3	20.0392188231653\\
-2.5	19.9301620410963\\
-2	19.7289497733179\\
-1.5	19.4263524441278\\
-1	18.9585731985618\\
-0.5	18.3356920854111\\
0	17.7027569121099\\
};
\addlegendentry{$n=3600, k=3$}

\addplot [color=mycolor5, line width=1pt, mark=*, mark options={solid, fill=white!60!mycolor5}
%color=mycolor1
]
  table[row sep=crcr]{%
-7	17.7839431585581\\
-6.5	18.2278896528976\\
-6	18.6504469938315\\
-5.5	19.0284993117151\\
-5	19.3583507012276\\
-4.5	19.6713553428511\\
-4	19.8931098123417\\
-3.5	20.0188591082063\\
-3	20.0687696358025\\
-2.5	19.9939761420474\\
-2	19.7915461738036\\
-1.5	19.4606356939906\\
-1	18.9923776648314\\
-0.5	18.4185962802125\\
0	17.763886830067\\
};
\addlegendentry{$n=3600, k=4$}

% reference line
\draw[-, thick, dashed, draw opacity=0.9] (-4.5,20.0687696358025) -- (-3,20.0687696358025) node[below = 8pt, left =1pt, text width = 4cm] {$0.168$ dB};

\draw[-, thick, dashed, draw opacity=0.9] (-4.5,19.9006499121534) -- (-3.5, 19.9006499121534) node[] {};


\end{axis}

% \begin{axis}[%
% width=5.833in,
% height=4.375in,
% at={(0in,0in)},
% scale only axis,
% xmin=0,
% xmax=1,
% ymin=0,
% ymax=1,
% axis line style={draw=none},
% ticks=none,
% axis x line*=bottom,
% axis y line*=left,
% legend style={legend cell align=left, align=left, draw=white!15!black}
% ]
% \end{axis}



\begin{axis}[%
at={(mainplot.south east)},
anchor=south east,
yshift=3.3cm,
xshift=-3.5cm,
width=0.3\textwidth,
% xshift=5cm,
% yshift=5cm,
% width=0.3\textwidth
scale only axis,
xmin=0,
xmax=4.5,
xlabel style={at={(axis description cs:0.5,-0.1)},anchor=north, font=\footnotesize	\color{white!15!black}},
xlabel={$k$},
xtick distance=1,
ymin=-11,
ymax=-2,
ylabel style={at={(axis description cs:-0.3,0.5)},anchor=north, font=\footnotesize	\color{white!15!black}},
ylabel={$D$, [dB]},
xmajorgrids,
ymajorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, mark=o, mark options={solid, mycolor1}, line width=1.25pt]
  table[row sep=crcr]{%
0	-2.99819060331239\\
1	-5.07746751625854\\
2	-7.43067968994713\\
3	-8.89097720024655\\
4	-9.67282063274948\\
5	-10.2374744776269\\
6	-10.4858051949973\\
};
% \addlegendentry{data1}

\end{axis}


\end{tikzpicture}%

\end{document}

==> Figures/old figures/07_ListCCDM_2.tikz <==
% \documentclass[tikz,border=5pt]{standalone}
\documentclass[tikz,float=false,crop=true]{standalone}
\usepackage{pgfplots}
\pgfplotsset{compat=newest}
\begin{document}

% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=-6,
xmax=-1,
xlabel style={font=\color{white!15!black}},
xlabel={Launch Power [dBm]},
ymin=18.5,
ymax=20.25,
ylabel style={font=\color{white!15!black}},
ylabel={Effective SNR [dB]},
axis background/.style={fill=white},
title style={font=\bfseries},
% title={800 km},
xmajorgrids,
ymajorgrids,
legend style={at={(0.4,0.2)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, line width=1pt, mark=star, mark options={solid, fill=white!60!mycolor1}
%color=mycolor1
]
  table[row sep=crcr]{%
-6	18.6168305658146\\
-5.8	18.7684806576657\\
-5.6	18.9133978672928\\
-5.4	19.0542104130507\\
-5.2	19.1914813725584\\
-5	19.3136826424299\\
-4.8	19.4329404918762\\
-4.6	19.5531525670502\\
-4.4	19.6433141978262\\
-4.2	19.7195475890091\\
-4	19.8021479558097\\
-3.8	19.8473143975468\\
-3.6	19.8898601532879\\
-3.4	19.9109724901188\\
-3.2	19.9274586869776\\
-3	19.9204025739397\\
-2.8	19.885881012913\\
-2.6	19.8316211694614\\
-2.4	19.7739785197775\\
-2.2	19.6765196479826\\
-2	19.5366208014265\\
-1.8	19.3998963622832\\
-1.6	19.292115925456\\
-1.4	19.0921234344804\\
-1.2	18.911135401207\\
-1	18.702488606844\\
};
\addlegendentry{$n=3600, k=0$}

\addplot [color=mycolor2, line width=1pt, mark=pentagon, mark options={solid, fill=white!60!mycolor2}
%color=mycolor2
]
  table[row sep=crcr]{%
-6	18.6153414549308\\
-5.8	18.7814631095912\\
-5.6	18.9325138538385\\
-5.4	19.0778299287705\\
-5.2	19.2098943443326\\
-5	19.342357701287\\
-4.8	19.4670672997878\\
-4.6	19.5636289271779\\
-4.4	19.6640064467254\\
-4.2	19.756230849254\\
-4	19.8291921588325\\
-3.8	19.8916794671464\\
-3.6	19.9379112837729\\
-3.4	19.9614495633893\\
-3.2	19.9818611205556\\
-3	19.9642346204437\\
-2.8	19.9352615504741\\
-2.6	19.8826158634827\\
-2.4	19.8157165562331\\
-2.2	19.7360419561113\\
-2	19.6337012961023\\
-1.8	19.5083789319341\\
-1.6	19.3465734889811\\
-1.4	19.1939191772926\\
-1.2	19.0013124438638\\
-1	18.786355399463\\
};
\addlegendentry{$n=3600, k=1$}

\addplot [color=mycolor3, line width=1pt, mark=square, mark options={solid, fill=white!60!mycolor3}
%color=mycolor1
]
  table[row sep=crcr]{%
-6	18.6330506728878\\
-5.8	18.7909889715309\\
-5.6	18.9351554765939\\
-5.4	19.0822015569863\\
-5.2	19.2249153042653\\
-5	19.3457109341423\\
-4.8	19.4718472835874\\
-4.6	19.5930505580525\\
-4.4	19.6865476894056\\
-4.2	19.7759296154025\\
-4	19.8570515353195\\
-3.8	19.9167749666929\\
-3.6	19.964986774935\\
-3.4	19.9944488702406\\
-3.2	20.0138991715355\\
-3	20.0040362170423\\
-2.8	19.9951775885973\\
-2.6	19.9336830505799\\
-2.4	19.8823412667721\\
-2.2	19.8020443608789\\
-2	19.6767092695674\\
-1.8	19.5740717075151\\
-1.6	19.4315174058337\\
-1.4	19.2695935209835\\
-1.2	19.0861501475715\\
-1	18.8763882018225\\
};
\addlegendentry{$n=3600, k=2$}

\addplot [color=mycolor4, line width=1pt, mark=triangle, mark options={solid, fill=white!60!mycolor4}
%color=mycolor4
]
  table[row sep=crcr]{%
-6	18.6291955687759\\
-5.8	18.7984984303822\\
-5.6	18.945302399839\\
-5.4	19.0988994389844\\
-5.2	19.2305569462515\\
-5	19.364046244652\\
-4.8	19.4906145775348\\
-4.6	19.5961850501336\\
-4.4	19.6953517731117\\
-4.2	19.7991087718889\\
-4	19.8745281364842\\
-3.8	19.940122450888\\
-3.6	19.9906697979753\\
-3.4	20.0236659207006\\
-3.2	20.0539157562256\\
-3	20.0291307877447\\
-2.8	20.0100223741683\\
-2.6	19.9800263457242\\
-2.4	19.9249034540906\\
-2.2	19.846957265974\\
-2	19.7318378515618\\
-1.8	19.6191491560754\\
-1.6	19.4804936290997\\
-1.4	19.307421464475\\
-1.2	19.138934706613\\
-1	18.9468081824923\\
};
\addlegendentry{$n=3600, k=3$}

\addplot [color=mycolor5, line width=1pt, mark=*, mark options={solid, fill=white!60!mycolor5}
%color=mycolor1
]
  table[row sep=crcr]{%
-6	18.6440948333468\\
-5.8	18.8073271168568\\
-5.6	18.9477745118359\\
-5.4	19.1023086100296\\
-5.2	19.2440380169408\\
-5	19.376435261253\\
-4.8	19.4910816813767\\
-4.6	19.6048323938948\\
-4.4	19.7115453896056\\
-4.2	19.8071887598047\\
-4	19.899675842999\\
-3.8	19.9610482423001\\
-3.6	20.0007087615571\\
-3.4	20.0488970426418\\
-3.2	20.0696389525948\\
-3	20.0560825233947\\
-2.8	20.0515331283234\\
-2.6	20.0158356788192\\
-2.4	19.9688233803352\\
-2.2	19.9023117797385\\
-2	19.7819025606732\\
-1.8	19.6488206052332\\
-1.6	19.5382667880912\\
-1.4	19.3711086535483\\
-1.2	19.1659925150803\\
-1	18.9854907367578\\
};
\addlegendentry{$n=3600, k=4$}

% reference line
\draw[-, thick, dashed, draw opacity=0.9] (-4.5,20.0696389525948) -- (-3.2,20.0696389525948) node[below = 8pt, left =1pt, text width = 4cm] {$0.14$ dB};

\draw[-, thick, dashed, draw opacity=0.9] (-4.5,19.9274586869776) -- (-3.2,19.9274586869776) node[] {};

\end{axis}

\begin{axis}[%
width=5.833in,
height=4.375in,
at={(0in,0in)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black}
]


\end{axis}
\end{tikzpicture}%

\end{document}

==> Figures/old figures/07_ListCCDM_3.tikz <==
% \documentclass[tikz,border=5pt]{standalone}
\documentclass[tikz,float=false,crop=true]{standalone}
\usepackage{pgfplots}
\pgfplotsset{compat=newest}
\begin{document}

% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}

\begin{axis}[name=mainplot,
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=-7,
xmax=-0.5,
xlabel style={font=\color{white!15!black}},
xlabel={Launch Power [dBm]},
ymin=14.5,
ymax=17,
ylabel style={font=\color{white!15!black}},
ylabel={Effective SNR [dB]},
axis background/.style={fill=white},
title style={font=\bfseries},
% title={800 km},
xmajorgrids,
ymajorgrids,
legend style={at={(0.01,0.005)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, line width=1pt, mark=star, mark options={solid, fill=white!60!mycolor1}
%color=mycolor1
]
  table[row sep=crcr]{%
-7	14.7946913763328\\
-6.5	15.2149627290289\\
-6	15.5937203823343\\
-5.5	15.9672802908751\\
-5	16.2837587442019\\
-4.5	16.5143433847428\\
-4	16.6909821396134\\
-3.5	16.7869052902921\\
-3	16.7499398403493\\
-2.5	16.6069749527313\\
-2	16.3067793679881\\
-1.5	15.904954959791\\
-1	15.396873626281\\
-0.5	14.758873286287\\
0	14.0386318671253\\
};
\addlegendentry{$k=0$ (Standard CCDM)}

\addplot [color=mycolor2, line width=1pt, mark=pentagon*, mark options={solid, fill=white!60!mycolor2}
%color=mycolor2
]
  table[row sep=crcr]{%
-7	14.8067456261081\\
-6.5	15.2181762340204\\
-6	15.6234747160581\\
-5.5	15.987214094728\\
-5	16.3007744311258\\
-4.5	16.5739087532558\\
-4	16.75629510714\\
-3.5	16.85517239189\\
-3	16.8424140674775\\
-2.5	16.7029054437965\\
-2	16.4307484025983\\
-1.5	16.0535730815292\\
-1	15.5363214704142\\
-0.5	14.919412833968\\
0	14.2327636275658\\
};
\addlegendentry{$k=1$}

\addplot [color=mycolor3, line width=1pt, mark=square*, mark options={solid, fill=white!60!mycolor3}
%color=mycolor1
]
  table[row sep=crcr]{%
-7	14.8173433685448\\
-6.5	15.2387899552315\\
-6	15.6375113723989\\
-5.5	16.0027076227887\\
-5	16.3319643150002\\
-4.5	16.595740226015\\
-4	16.783361050376\\
-3.5	16.8905247724171\\
-3	16.8830090040199\\
-2.5	16.7588127797074\\
-2	16.515854467462\\
-1.5	16.1472564211263\\
-1	15.6410858786958\\
-0.5	15.0388835213012\\
0	14.3384948598147\\
};
\addlegendentry{$k=2$}

\addplot [color=mycolor4, line width=1pt, mark=triangle*, mark options={solid, fill=white!60!mycolor4}
%color=mycolor4
]
  table[row sep=crcr]{%
-7	14.8172201167588\\
-6.5	15.2385657256555\\
-6	15.644284300663\\
-5.5	16.0183088868406\\
-5	16.346460270268\\
-4.5	16.6212702599116\\
-4	16.8050274474917\\
-3.5	16.929162977233\\
-3	16.9338253940406\\
-2.5	16.8219595573896\\
-2	16.5849360163872\\
-1.5	16.1976951629216\\
-1	15.728700334303\\
-0.5	15.1391054414795\\
0	14.4666400492782\\
};
\addlegendentry{$k=3$}

\addplot [color=mycolor5, line width=1pt, mark=*, mark options={solid, fill=white!60!mycolor5}
%color=mycolor1
]
  table[row sep=crcr]{%
-7	14.8159013597577\\
-6.5	15.2502422042276\\
-6	15.6563730435048\\
-5.5	16.0270071505333\\
-5	16.3479541368918\\
-4.5	16.6271462459453\\
-4	16.8247581062607\\
-3.5	16.9486797281245\\
-3	16.9529603625334\\
-2.5	16.8276452823747\\
-2	16.6205469494065\\
-1.5	16.2679615942564\\
-1	15.7814270593914\\
-0.5	15.158191127356\\
0	14.4682047611139\\
};
\addlegendentry{$k=4$}

% reference line
\draw[-, very thick, dashed, draw opacity=0.9] (-4.5,16.9529603625334) -- (-3,16.9529603625334) node[below = 8pt, left =1pt, text width = 4cm] {$0.17$ dB};

\draw[-, very thick, dashed, draw opacity=0.9] (-4.5,16.7869052902921) -- (-3.5,	16.7869052902921) node[] {};

\draw[<->, very thick, draw opacity=0.9] (-4.5,16.7869052902921) -- (-4.5,	16.9529603625334) node[] {};
% reference line2
\draw[-, very thick, dashed, draw opacity=0.9] (-3.5,16.7869052902921) -- (-3.5,16.25) node[] {};

\draw[-, very thick, dashed, draw opacity=0.9] (-2.4,16.7869052902921) -- (-2.4,16.25) node[] {};

\draw[<->, very thick, draw opacity=0.9] (-3.5,16.25) -- (-2.4, 16.25) node[text width = 4cm,right=12pt,below = 1pt] {$1.10$ dB};


\end{axis}

% \begin{axis}[%
% width=5.833in,
% height=4.375in,
% at={(0in,0in)},
% scale only axis,
% xmin=0,
% xmax=1,
% ymin=0,
% ymax=1,
% axis line style={draw=none},
% ticks=none,
% axis x line*=bottom,
% axis y line*=left,
% legend style={legend cell align=left, align=left, draw=white!15!black}
% ]
% \end{axis}



\begin{axis}[%
at={(mainplot.south east)},
anchor=south east,
yshift=0.8cm,
xshift=-1.5cm,
width=0.3\textwidth,
% xshift=5cm,
% yshift=5cm,
% width=0.3\textwidth
scale only axis,
xmin=0,
xmax=4,
xlabel style={at={(axis description cs:0.5,-0.1)},anchor=north, font=\footnotesize	\color{white!15!black}},
xlabel={$k$},
xtick distance=1,
ymin=-11.5,
ymax=-4.5,
ylabel style={at={(axis description cs:-0.3,0.5)},anchor=north, font=\footnotesize	\color{white!15!black}},
ylabel={$\Psi$ [dB]},
xmajorgrids,
ymajorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, mark=*, mark options={solid, mycolor1, fill=white!60!mycolor1}, line width=1.5pt]
  table[row sep=crcr]{%
0	-4.9717776180608\\
1	-7.48452724373259\\
2	-8.80195391125289\\
3	-10.1921892684153\\
4	-10.9389327162209\\
};
% \addlegendentry{data1}

\end{axis}


\end{tikzpicture}%

\end{document}

==> Figures/old figures/17_ListCCDM_256QAM_Reach.tikz <==
% \documentclass[tikz,border=5pt]{standalone}
\documentclass[tikz,float=false,crop=true]{standalone}
\usepackage{pgfplots}
\pgfplotsset{compat=newest}
\begin{document}

% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}

\begin{axis}[name=mainplot,
% width=4.521in,
% height=3.566in,
% at={(0.758in,0.481in)},
% scale only axis,
% xmin=800,
% xmax=1600,
% xlabel style={font=\color{white!15!black}},
% xlabel={Transmission Distance [km]},
% ymin=10.5,
% ymax=13,
% ylabel style={font=\color{white!15!black}},
% ylabel={AIR [bit/4D-sym]},
% axis background/.style={fill=white},
% title style={font=\bfseries},
% % title={Transmission reach at optimum power},
% axis x line*=bottom,
% axis y line*=left,
% xmajorgrids,
% ymajorgrids,
% legend style={at={(0.01,0.005)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black}
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=800,
xmax=1600,
xlabel style={font=\color{white!15!black}},
xlabel={Transmission Distance [km]},
ymin=10.5,
ymax=13,
ylabel style={font=\color{white!15!black}},
ylabel={AIR [bit/4D-sym]},
axis background/.style={fill=white},
title style={font=\bfseries},
% title={800 km},
xmajorgrids,
ymajorgrids,
legend style={at={(0.01,0.005)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black}
]


\addplot [color=mycolor1, dashed,line width=1pt, mark=star, mark options={solid, fill=white!60!mycolor1}
%color=mycolor1
]
  table[row sep=crcr]{%
800	12.5032779459263\\
880	12.3069040565865\\
960	12.1139872164162\\
1040	11.9243175480481\\
1120	11.7413063075478\\
1200	11.5655674783164\\
1280	11.395044801491\\
1360	11.2311041169166\\
1440	11.0743840675643\\
1520	10.9236694707551\\
1600	10.7789466691735\\
};
\addlegendentry{$v=0$}

\addplot [color=mycolor5, line width=1pt, mark=*, mark options={solid, fill=white!60!mycolor5}
%color=mycolor1
]
  table[row sep=crcr]{%
800	12.6746285360673\\
880	12.4934172193939\\
960	12.3114017681008\\
1040	12.1333074028977\\
1120	11.9579492403231\\
1200	11.7863641108806\\
1280	11.6206732704839\\
1360	11.460364971254\\
1440	11.3054037442446\\
1520	11.1565828087646\\
1600	11.0133369339734\\
};
\addlegendentry{$v=4$}

% reference line
\draw[<->, very thick,draw opacity=0.9] (1598,11.0133369339734) -- (1470,11.0133369339734) node[midway,above,xshift=-8pt] {130 km};

% \draw[-, very thick, dashed, draw opacity=0.9] (-3.5,11.0247809415053) -- (-5,	11.0247809415053) node[] {};

% \draw[<->, very thick, draw opacity=0.9] (-5,11.0247809415053) -- (-5,	10.8010371251889) node[xshift=-14pt, yshift=17pt, text width = 1.7cm] {$0.22$ bit/4D-sym};
% % reference line2
% \draw[-,very thick, dashed, draw opacity=0.5] (-6.5,10.4) -- (-1,10.4) node[midway,below,text width=3.7cm] {Transmission rate $R_\mathrm{tot}=10.4$ bit/4D-sym};


\end{axis}
\node[font=\Large] at (13,10) {(d)};
\end{tikzpicture}%

\end{document}

==> Figures/old figures/AIR_Demo.tikz <==
% \documentclass[tikz,border=5pt]{standalone}
\documentclass[tikz,float=false,crop=true]{standalone}
\usepackage{pgfplots}
\usetikzlibrary{shapes}
\pgfplotsset{compat=newest}
\begin{document}

% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}

\begin{axis}[name=mainplot,
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=2,
xmax=26,
xlabel style={font=\color{white!15!black}},
xlabel={SNR [dB]},
ymin=1,
ymax=18,
ylabel style={font=\color{white!15!black}},
ylabel={AIR [bit/4D-sym]},
axis background/.style={fill=white},
title style={font=\bfseries},
% title={800 km},
xmajorgrids,
ymajorgrids,
legend style={at={(0.36,0.005)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, line width=1pt]
  table[row sep=crcr]{%
0.5	2.1708744056384\\
1	2.35127326938478\\
1.5	2.54110278840462\\
2	2.74020933950197\\
2.5	2.94838339533184\\
3	3.16536470982311\\
3.5	3.39084850815625\\
4	3.62449238260125\\
4.5	3.8659235849146\\
5	4.11474641721359\\
5.5	4.37054945259642\\
6	4.63291235925252\\
6.5	4.90141215192495\\
7	5.17562874712406\\
7.5	5.45514974903729\\
8	5.73957443834057\\
8.5	6.02851697401263\\
9	6.32160884782605\\
9.5	6.61850065240804\\
10	6.91886323727459\\
10.5	7.22238833411239\\
11	7.52878873408572\\
11.5	7.83779809738396\\
12	8.14917046981085\\
12.5	8.46267957400465\\
13	8.77811793472609\\
13.5	9.09529588922315\\
14	9.41404052545767\\
14.5	9.73419458328427\\
15	10.055615346701\\
15.5	10.3781735491441\\
16	10.7017523084972\\
16.5	11.0262461040105\\
17	11.3515598036098\\
17.5	11.6776077470563\\
18	12.004312888004\\
18.5	12.3316059961072\\
19	12.6594249188838\\
19.5	12.987713901955\\
20	13.3164229655036\\
20.5	13.6455073342511\\
21	13.9749269179118\\
21.5	14.3046458388856\\
22	14.6346320038731\\
22.5	14.9648567161091\\
23	15.2952943249808\\
23.5	15.6259219099191\\
24	15.9567189956025\\
24.5	16.2876672956832\\
25	16.6187504824256\\
26	17.2812647780348\\
};
\addlegendentry{The Shannon Limit}

\addplot [color=mycolor2, line width=1pt]
  table[row sep=crcr]{%
0	1.999999160037\\
0.5	2.17087305679416\\
1	2.35127100387937\\
1.5	2.5410990522556\\
2	2.74020298717514\\
2.5	2.94837234976765\\
3	3.16534535413422\\
3.5	3.3908145929428\\
4	3.62443325360232\\
4.5	3.86582134798948\\
5	4.11457169477855\\
5.5	4.37025507696722\\
6	4.63242522523532\\
6.5	4.90061722146536\\
7	5.17435538146808\\
7.5	5.4531429845015\\
8	5.73646980284223\\
8.5	6.02379669348249\\
9	6.31455497608159\\
9.5	6.60813703497166\\
10	6.90388802361708\\
10.5	7.20109395591872\\
11	7.49897477171383\\
11.5	7.79667878052502\\
12	8.09325888262716\\
12.5	8.3876953012455\\
13	8.67886315262619\\
13.5	8.96555516587848\\
14	9.24646127002425\\
14.5	9.52021234209474\\
15	9.78535910312823\\
15.5	10.04041979696\\
16	10.2838819717738\\
16.5	10.5142615170443\\
17	10.7301188701641\\
17.5	10.9301291289415\\
18	11.1131146434816\\
18.5	11.278122819012\\
19	11.4244735747619\\
19.5	11.5518255131324\\
20	11.6602326716798\\
20.5	11.7501885689044\\
21	11.8226559248588\\
21.5	11.8790516368096\\
22	11.9212117400273\\
22.5	11.9512905102133\\
23	11.971620685804\\
23.5	11.9845358696476\\
24	11.9921824084215\\
24.5	11.9963649567154\\
25	11.9984596703545\\
26	11.9997992862388\\
};
\addlegendentry{Maxwell-Boltzmann Distributed 64QAM}

% reference line
% \draw[dotted] (16.87,10.67) ellipse [x radius=15pt, y radius=10pt];

\node at (16.87,10.67) [ draw=black, ellipse, minimum width=15pt,minimum height=10pt,align=center] (scope) {};
\draw[-,dashed] (scope.north)--(13.14,16.1);
\draw[-,dashed] (scope.south)--(13.14,10.25);



\end{axis}

% \begin{axis}[%
% width=5.833in,
% height=4.375in,
% at={(0in,0in)},
% scale only axis,
% xmin=0,
% xmax=1,
% ymin=0,
% ymax=1,
% axis line style={draw=none},
% ticks=none,
% axis x line*=bottom,
% axis y line*=left,
% legend style={legend cell align=left, align=left, draw=white!15!black}
% ]
% \end{axis}



\begin{axis}[%
at={(mainplot.north west)},
anchor=north west,
yshift=-1cm,
xshift=1.7cm,
width=0.3\textwidth,
% xshift=5cm,
% yshift=5cm,
% width=0.3\textwidth
scale only axis,
xmin=16.78,
xmax=16.96,
xlabel style={at={(axis description cs:0.5,-0.1)},anchor=north, font=\footnotesize	\color{white!15!black}},
xlabel={SNR [dB]},
xtick distance=0.05,
ymin=10.6,
ymax=10.75,
ylabel style={at={(axis description cs:-0.4,0.5)},anchor=north, font=\footnotesize	\color{white!15!black}},
ylabel={AIR [bit/4D-sym]},
xmajorgrids,
ymajorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1,line width=1pt]
  table[row sep=crcr]{%
16.787	11.212881625517\\
16.797	11.2193892670887\\
16.807	11.2258972155368\\
16.817	11.2324054701843\\
16.827	11.2389140303556\\
16.837	11.2454228953766\\
16.847	11.2519320645747\\
16.857	11.2584415372787\\
16.867	11.2649513128186\\
16.877	11.2714613905261\\
16.887	11.2779717697341\\
16.897	11.2844824497771\\
16.907	11.2909934299908\\
16.917	11.2975047097125\\
16.927	11.3040162882808\\
16.937	11.3105281650356\\
16.947	11.3170403393185\\
};
% \addlegendentry{data1}


\addplot [color=mycolor2, line width=1pt]
  table[row sep=crcr]{%
16.78	10.6370187371259\\
16.781	10.6374486090566\\
16.782	10.6378784194275\\
16.783	10.6383081676386\\
16.784	10.6387378543532\\
16.785	10.6391674792231\\
16.786	10.6395970418907\\
16.787	10.6400265432595\\
16.788	10.6404559816155\\
16.789	10.6408853596321\\
16.79	10.6413146753898\\
16.791	10.6417439288742\\
16.792	10.6421731200709\\
16.793	10.642602250357\\
16.794	10.643031317956\\
16.795	10.6434603238289\\
16.796	10.6438892677727\\
16.797	10.644318149357\\
16.798	10.6447469694037\\
16.799	10.6451757272464\\
16.8	10.6456044227319\\
16.801	10.646033056775\\
16.802	10.6464616276396\\
16.803	10.6468901378251\\
16.804	10.6473185855501\\
16.805	10.6477469708\\
16.806	10.6481752935601\\
16.807	10.6486035553347\\
16.808	10.6490317540916\\
16.809	10.6494598910375\\
16.81	10.6498879657327\\
16.811	10.6503159778649\\
16.812	10.6507439283641\\
16.813	10.6511718163465\\
16.814	10.6515996418665\\
16.815	10.6520274056401\\
16.816	10.652455106777\\
16.817	10.6528869012994\\
16.818	10.6533149585925\\
16.819	10.6537428633225\\
16.82	10.6541706153958\\
16.821	10.6545982147188\\
16.822	10.6550256611978\\
16.823	10.6554529698317\\
16.824	10.6558802084182\\
16.825	10.6563073844678\\
16.826	10.6567344987361\\
16.827	10.6571615506569\\
16.828	10.6575885399993\\
16.829	10.658015467632\\
16.83	10.6584423327622\\
16.831	10.6588691352796\\
16.832	10.6592958761415\\
16.833	10.6597225543557\\
16.834	10.660149170023\\
16.835	10.660575723885\\
16.836	10.6610022150574\\
16.837	10.6614286437459\\
16.838	10.6618550104817\\
16.839	10.6622813144857\\
16.84	10.6627075560662\\
16.841	10.6631337355491\\
16.842	10.6635598522578\\
16.843	10.6639859066006\\
16.844	10.6644118987034\\
16.845	10.6648378279895\\
16.846	10.6652636949644\\
16.847	10.6656894995592\\
16.848	10.6661152412946\\
16.849	10.6665409207712\\
16.85	10.6669665377296\\
16.851	10.6673920917859\\
16.852	10.667817583633\\
16.853	10.6682430128263\\
16.854	10.6686683790743\\
16.855	10.6690936831605\\
16.856	10.6695189244592\\
16.857	10.6699441027695\\
16.858	10.6703692189627\\
16.859	10.6707942722368\\
16.86	10.6712192624791\\
16.861	10.6716441906469\\
16.862	10.6720690557659\\
16.863	10.6724938578812\\
16.864	10.6729185978188\\
16.865	10.6733432746516\\
16.866	10.6737678858016\\
16.867	10.6741924400826\\
16.868	10.6746169284975\\
16.869	10.6750413537491\\
16.87	10.6754691700204\\
16.871	10.6758940591752\\
16.872	10.676318718764\\
16.873	10.6767433737093\\
16.874	10.6771677564\\
16.875	10.6775920692481\\
16.876	10.6780161846585\\
16.877	10.6784401554085\\
16.878	10.6788640508266\\
16.879	10.6792878837511\\
16.88	10.6797116535847\\
16.881	10.6801353606537\\
16.882	10.6805590052134\\
16.883	10.6809825866409\\
16.884	10.6814061052333\\
16.885	10.6818295613038\\
16.886	10.6822529542005\\
16.887	10.6826762841886\\
16.888	10.6830995516449\\
16.889	10.6835227558857\\
16.89	10.6839458971413\\
16.891	10.6843689758579\\
16.892	10.6847919913172\\
16.893	10.6852149437116\\
16.894	10.6856378335626\\
16.895	10.6860606601144\\
16.896	10.6864834235183\\
16.897	10.6869061243774\\
16.898	10.687328761895\\
16.899	10.687751336179\\
16.9	10.688173847919\\
16.901	10.6885962962753\\
16.902	10.6890186813092\\
16.903	10.6894410038028\\
16.904	10.68986326287\\
16.905	10.6902854585234\\
16.906	10.6907075916424\\
16.907	10.6911296612923\\
16.908	10.6915516674589\\
16.909	10.6919736110501\\
16.91	10.6923954911539\\
16.911	10.6928173077314\\
16.912	10.6932390616364\\
16.913	10.6936607520648\\
16.914	10.6940823789237\\
16.915	10.6945039430103\\
16.916	10.6949254436334\\
16.917	10.6953468806435\\
16.918	10.6957682547791\\
16.919	10.6961895654664\\
16.92	10.696610812497\\
16.921	10.6970319965485\\
16.922	10.6974531159046\\
16.923	10.6978741740886\\
16.924	10.69829859166\\
16.925	10.6987202044347\\
16.926	10.6991415553266\\
16.927	10.6995626936312\\
16.928	10.6999837867026\\
16.929	10.7004046669969\\
16.93	10.7008253902354\\
16.931	10.701245979591\\
16.932	10.7016665013809\\
16.933	10.7020869599215\\
16.934	10.7025073553835\\
16.935	10.7029276872049\\
16.936	10.7033479555655\\
16.937	10.7037681609766\\
16.938	10.7041883027061\\
16.939	10.7046083807593\\
16.94	10.7050283959956\\
16.941	10.705448347509\\
16.942	10.7058682352856\\
16.943	10.7062880600644\\
16.944	10.7067078212371\\
16.945	10.7071275186314\\
16.946	10.7075471528053\\
16.947	10.707966723512\\
16.948	10.7083862303988\\
16.949	10.7088056738392\\
16.95	10.7092250539543\\
16.951	10.7096443702076\\
16.952	10.7100636227854\\
16.953	10.7104828121828\\
16.954	10.7109019376762\\
16.955	10.7113209992619\\
16.956	10.7117399978148\\
16.957	10.7121589313294\\
16.958	10.7125778030677\\
16.959	10.7129966104661\\
16.96	10.7134153540584\\
};


%%% referecne line
\draw[<->, line width=0.6pt, dashed, draw opacity=0.9] (16.787,	10.6400265432595) -- (16.947,	10.6400265432595) node[midway,below=1pt] {SNR gain = $0.16$ dB};

\draw[<->, line width=0.6pt, dashed, draw opacity=0.9] (16.947,	10.707966723512) -- (16.947,	10.6400265432595) node[left=1.5cm,above=1cm,text width = 2.9cm] {AIR gain = $0.068$ bit/4D-sym};


\end{axis}


\end{tikzpicture}%

\end{document}
